Isotropic vortex tangles in trapped atomic Bose-Einstein condensates via laser stirring

The generation of isotropic vortex configurations in trapped atomic Bose-Einstein condensates offers a platform to elucidate quantum turbulence on mesoscopic scales. We demonstrate that a laser-induced obstacle moving in a figure-eight path within the condensate provides a simple and effective means to generate an isotropic three-dimensional vortex tangle due to its minimal net transfer of angular momentum to the condensate. Our characterisation of vortex structures and their isotropy is based on projected vortex lengths and velocity statistics obtained numerically via the Gross-Pitaevskii equation. Our methodology provides a possible experimental route for generating and characterising vortex tangles and quantum turbulence in atomic Bose-Einstein condensates.

==> README.TXT <==

All Authors:  A.J. Allen, N.G. Parker, N.P. Proukakis, C.F. Barenghi

Title: Isotropic vortex tangles in trapped atomic Bose-Einstein
condensates via laser stirring

Description:  figureeight_stir.avi (1.6MB) shows the evolution of an isosurface
of a condensate which is being stirred in a planar figure-eight path for a time
t_stir.  The vortices within the region 50% R_TF are shown by dark blue dots.
We use a smaller measurement region here than has been used in the main text for
clarity. This movie shows the generation of vortices nucleated by the obstacle,
how they dynamically reconnect forming a dense tangle, and the subsequent
decay of this tangle.



